A von Mises-Fisher Distribution for the Orbital Poles of the Plutinos

Small solar system bodies have widely dispersed orbital poles, posing challenges to dynamical models of solar system origin and evolution. To characterize the orbit pole distribution of dynamical groups of small bodies it helps to have a functional form for a model of the distribution function. Previous studies have used the small-inclination approximation and adopted variations of the normal distribution to model orbital inclination dispersions. Because the orbital pole is a directional variable, its distribution can be more appropriately modeled with directional statistics. We describe the von Mises-Fisher (vMF) distribution on the surface of the unit sphere for application to small bodies' orbital poles. We apply it to the orbit pole distribution of the observed Plutinos. We find a mean pole located at inclination of 3.57 degrees and a longitude of ascending node of 124.38 degrees (in the J2000 reference frame), with a 99.7 per cent confidence cone of half-angle 1.68 degrees. We also estimate a debiased mean pole located 4.6 degrees away, at an inclination of 2.26 degrees and a longitude of ascending node of 292.69 degrees, of similar-size confidence cone. The vMF concentration parameter of Plutino inclinations (relative to either mean pole estimate) is 31.6. This resembles a Rayleigh distribution function with a width parameter of 10.2 degrees. Unlike previous models, the vMF model naturally accommodates all physical inclinations (and no others), whereas Rayleigh or Gaussian models must be truncated to the physical inclination range 0-180 degrees. Further work is needed to produce a theory for the mean pole of the Plutinos against which to compare the observational results.

==> plutinos_for_mnras_noclones.csv <==
Packed MPC designation,Semimajor axis au barycentric,Eccentricity barycentric,Inclination ecliptic J2000 barycentric degrees,Longitude of ascending node ecliptic J2000 barycentric degrees,Argument of perihelion ecliptic J2000 barycentric degrees,Mean anomaly ecliptic J2000 barycentric degrees,Epoch JD,Barycentric element source
15788,39.31587384448324,0.319741142469874,1.937430064354779,354.8332777391669,79.15665458952064,358.6631684084951,2459580.5,JPL Horizons via Astroquery
15789,39.52663773695522,0.1856797945735095,5.156782222534459,354.6511671133012,316.9884366232242,73.97455794501985,2459580.5,JPL Horizons via Astroquery
15810,39.35331828080324,0.1170023144745117,3.803150273657487,144.7523133757021,102.0839145729356,37.77177911586194,2459580.5,JPL Horizons via Astroquery
15820,39.45562819787597,0.3164997266816138,12.13720722213547,317.3904557030145,98.98889104167706,4.28510367514722,2459580.5,JPL Horizons via Astroquery
15875,39.38212202042575,0.3305967994349587,5.691539446676161,316.7695530637558,75.26796081829568,31.57650908644756,2459580.5,JPL Horizons via Astroquery
19299,39.56816875371008,0.2577805035034102,4.737236092074149,15.96356396581881,30.15319667185488,15.69355482100304,2459580.5,JPL Horizons via Astroquery
20108,39.45361962349951,0.1461180120505069,19.55652433271666,188.0095364242024,142.8903110164239,67.56909000687064,2459580.5,JPL Horizons via Astroquery
24952,39.35442335145116,0.2260425665262903,16.56362088823817,346.8326749138668,82.06376456053694,346.3256285767878,2459580.5,JPL Horizons via Astroquery
28978,39.4982203701594,0.2440575080204391,19.63020963121442,71.0305254885185,299.8567043764953,289.3408311094103,2459580.5,JPL Horizons via Astroquery
32929,39.63634135837519,0.2630396920807687,4.83409142716673,342.05995311574,25.1536057314749,22.5341969383693,2459580.5,JPL Horizons via Astroquery
33340,39.24916345185271,0.2518376590332192,3.037540795419179,127.9566188099339,324.2644574868253,11.82319547966593,2459580.5,JPL Horizons via Astroquery
38628,39.4134720965676,0.2760810706552698,15.47375217544597,169.3232331299087,67.88255878900266,10.01988519135069,2459580.5,JPL Horizons via Astroquery
47171,39.4059095126038,0.2245302100877619,8.415254715290414,97.10481275656348,295.0001656823114,9.694182310250646,2459580.5,JPL Horizons via Astroquery
47932,39.34088513442652,0.2810071055515194,10.81464378134589,26.09676412539602,195.150290707692,17.44606459063902,2459580.5,JPL Horizons via Astroquery
55638,39.29438141988724,0.2880321055820338,16.32717909364798,199.8026158683522,206.9801722155346,29.6383675954738,2459580.5,JPL Horizons via Astroquery
69986,39.43635191142041,0.2249692073302205,13.93295269168415,233.9769176714278,146.3073274874453,51.72911085664707,2459580.5,JPL Horizons via Astroquery
69990,39.23238479528579,0.1863679685675157,6.577905708318405,237.1634535674636,141.6599085118731,54.96519588023342,2459580.5,JPL Horizons via Astroquery
84719,39.43416426403131,0.2644610587589988,14.01231125837917,23.08272452025907,288.3429818326676,81.4912980836693,2459580.5,JPL Horizons via Astroquery
84922,39.42258980246798,0.0758692087273046,14.79028158105083,302.7227919111521,112.565379320487,25.77611908526509,2459580.5,JPL Horizons via Astroquery
90482,39.27887256256349,0.2238655824218816,20.56753914505272,268.58329713646,73.01823543021172,183.2617429334954,2459580.5,JPL Horizons via Astroquery
91133,39.35405049862154,0.2280961901288007,5.941867404107449,50.23955209269998,180.8126048568614,33.8011082880443,2459580.5,JPL Horizons via Astroquery
91205,39.26462013956326,0.1323807789768091,10.60518484219971,223.8494906628152,140.8163755819021,68.34318749506268,2459580.5,JPL Horizons via Astroquery
B8228,39.39144143997021,0.1216172743880762,14.66363147468877,10.73223519495022,19.63317765826589,33.50290005394091,2459580.5,JPL Horizons via Astroquery
B9069,39.12502221235923,0.2406423364585797,2.360646058061171,45.37043842511459,280.5127921154647,325.989363316767,2459580.5,JPL Horizons via Astroquery
B9473,39.58899060793296,0.2853590327974931,3.671842905080163,36.37465276742764,47.44311792323376,350.9720621853522,2459580.5,JPL Horizons via Astroquery
C0216,39.37418315711398,0.3150319102798493,29.28002706766359,25.73349270668189,204.5995254341573,5.479784096733315,2459580.5,JPL Horizons via Astroquery
C6155,39.41620479947169,0.2925041046866514,5.976826739147693,319.455848734899,129.3489144763796,19.73966259421385,2459580.5,JPL Horizons via Astroquery
C9746,39.2907793511365,0.2680848167135093,1.474871808702704,171.5847679907568,34.82093251214823,14.21789904602863,2459580.5,JPL Horizons via Astroquery
D1318,39.34227617729496,0.1740480480388061,13.69820781990198,2.083383907314948,171.2748132069177,36.19791564417134,2459580.5,JPL Horizons via Astroquery
D3067,39.55380790044276,0.2573467409057322,8.884074002974451,209.4932643705808,305.0168902194798,60.40738881024082,2459580.5,JPL Horizons via Astroquery
D4340,39.48862584519749,0.2490133663377271,17.14072936520548,110.3010167010042,113.7726475225366,46.78790886411515,2459580.5,JPL Horizons via Astroquery
D9775,39.34971568127711,0.1929303758364952,6.489603677395106,162.5359445715752,209.2171494439654,16.16782680310203,2459580.5,JPL Horizons via Astroquery
G8700,39.35346389380605,0.2305116236643938,4.991077553867355,154.733309379881,49.80522196123573,26.84766895469962,2459580.5,JPL Horizons via Astroquery
G9071,39.28396959210717,0.1915937583000077,5.637335967773736,287.5256165423324,336.1267123319617,346.6155592896765,2459580.5,JPL Horizons via Astroquery
K8996,39.46982810137489,0.1790371855481614,13.56477408047544,252.0297627805269,15.11587757401284,236.5185744744733,2459580.5,JPL Horizons via Astroquery
U6792,39.50192409492384,0.1564526948478749,15.61626056578188,248.4832032204232,64.7845541248981,334.2994926399743,2459580.5,JPL Horizons via Astroquery
U7463,39.14846547720006,0.2093338531818203,1.369449787857745,267.9007638250473,280.7575302893536,280.6535602232587,2459580.5,JPL Horizons via Astroquery
Y1520,39.21435151219036,0.2644324599922976,11.28226824796516,196.7035406219582,205.3463480617484,6.82380969698055,2459580.5,JPL Horizons via Astroquery
c5185,39.19902747053786,0.1970705737728832,3.714392103204008,170.3131739371521,188.4771967140397,35.65685740802602,2459580.5,JPL Horizons via Astroquery
c5445,39.42371936416064,0.1499964227859408,3.662759387004349,286.7617371430363,266.4199237628849,131.6012265950579,2459580.5,JPL Horizons via Astroquery
h8028,39.40969447113402,0.2794157326422548,3.134048292781538,226.1592280389174,300.9376030039309,33.39879023226823,2459580.5,JPL Horizons via Astroquery
i4745,39.34794122140076,0.1833512357166247,15.08051235433565,207.495103884346,122.8367447442414,301.1448835691932,2459580.5,JPL Horizons via Astroquery
j0265,39.18552788118328,0.2554986782734191,4.145542909499936,10.37799149157342,100.5310665120746,0.4960294528983838,2459580.5,JPL Horizons via Astroquery
j5502,39.2312917934034,0.2230763655675711,12.04452028420298,136.0305871723044,145.4716711702914,117.0139202774934,2459580.5,JPL Horizons via Astroquery
j6826,39.32852313152591,0.2763238019083076,28.5392930117254,96.35137589741196,312.7617552956881,22.01976073685454,2459580.5,JPL Horizons via Astroquery
k9362,39.55583080513639,0.2825392846387133,17.51828095078499,223.0060503006765,52.9190026926921,356.2851534393232,2459580.5,JPL Horizons via Astroquery
k9372,39.37684517316348,0.1111364932639061,22.3517897826985,164.1841781642109,42.19224810324204,162.0133825762204,2459580.5,JPL Horizons via Astroquery
k9421,39.39077388160234,0.1100599970137685,18.09945892012296,106.679034530463,110.4282229485685,289.854637297353,2459580.5,JPL Horizons via Astroquery
k9506,39.50407271854117,0.2148275605168674,1.911078731407867,91.73084584775634,170.3902292610328,354.3561287804613,2459580.5,JPL Horizons via Astroquery
k9704,39.43308613847823,0.1501834138854778,1.773814224609244,24.40607500061241,212.4208921479934,342.5506097074727,2459580.5,JPL Horizons via Astroquery
k9707,39.42936043309565,0.235574863949814,14.68639294214887,217.0789990555512,349.2493235087194,27.4969413852976,2459580.5,JPL Horizons via Astroquery
k9708,39.32923722727686,0.3246174255060625,18.25095313806052,205.4029099140666,85.90234309692299,345.3874140833022,2459580.5,JPL Horizons via Astroquery
k9987,39.43873050037067,0.3024360258626563,12.45023167222498,222.5631466332566,102.2103671642331,317.3320555677017,2459580.5,JPL Horizons via Astroquery
n1767,39.48947308115016,0.0769740925845044,30.12517384906191,65.51290138583379,314.6484381537052,22.83961130333791,2459580.5,JPL Horizons via Astroquery
o0833,39.37201989373911,0.1037165295452013,6.942081737111665,204.435819634385,352.2128957711687,25.48052535837056,2459580.5,JPL Horizons via Astroquery
o0834,39.17021174891764,0.1785256378888355,9.87822136714483,44.98990154234787,12.12755992047917,166.2793157260581,2459580.5,JPL Horizons via Astroquery
o0883,39.37061174400407,0.2554211640028416,19.81497605919436,214.8933199748446,273.8804715325041,97.32004407281724,2459580.5,JPL Horizons via Astroquery
o0884,39.41574660788219,0.2565629938006386,20.04629599268581,83.10186451467102,186.4095786892158,355.5317187472911,2459580.5,JPL Horizons via Astroquery
o0885,39.29280990663889,0.23100693453091,7.250614614259727,145.7157671219914,25.42185143721652,60.9247420485288,2459580.5,JPL Horizons via Astroquery
o3858,39.40216385454245,0.28428523115496,11.94157857652496,228.8732357619417,346.0664037722918,42.45242018865835,2459580.5,JPL Horizons via Astroquery
o4555,39.40643701866635,0.2425396525692494,18.79739780211366,158.7520133952205,172.7677819152891,46.40339387301048,2459580.5,JPL Horizons via Astroquery
o8823,39.33659200192836,0.2962283439420007,19.24553023669207,20.56382771232132,240.0037756863321,108.4685883949645,2459580.5,JPL Horizons via Astroquery
q3618,39.39453569033298,0.22927100053083,12.92544095032222,82.24263330194894,275.5750650220679,36.32911816154663,2459580.5,JPL Horizons via Astroquery
q3644,39.4494031048679,0.2855254272513675,22.30489389708493,170.5587838358639,292.3388962864386,350.3826821611282,2459580.5,JPL Horizons via Astroquery
q3655,39.62073175335772,0.1925335031932552,9.533702123957369,12.79055855210184,120.744350975453,351.4820929871062,2459580.5,JPL Horizons via Astroquery
q3697,39.36452858405646,0.2931955277466559,16.18754579175945,137.2902494535995,22.03904839446918,40.62416056604452,2459580.5,JPL Horizons via Astroquery
q3700,39.46538663649743,0.3880380544087048,54.24969486742543,159.8812129774536,72.4752973332471,24.95689824261569,2459580.5,JPL Horizons via Astroquery
q3701,39.2903779619794,0.2409876245197683,14.45718368620656,73.51074510354609,172.7213361077295,357.8431598244379,2459580.5,JPL Horizons via Astroquery
q3703,39.58189476833752,0.2265882212642495,14.7471576507548,109.8299894332838,132.5773400937272,0.6230208228108137,2459580.5,JPL Horizons via Astroquery
q3704,39.4295773718993,0.2416299413326893,8.985860031287427,39.68140203046855,186.4028476481526,3.187834256674824,2459580.5,JPL Horizons via Astroquery
q3715,39.59939038475906,0.1386678834654758,6.188188931677269,61.98925478856864,102.1240629230045,54.20108025624877,2459580.5,JPL Horizons via Astroquery
q3717,39.37224230291385,0.1996817879763328,9.66582701792659,96.2766854697505,91.82097958084812,50.87819697190574,2459580.5,JPL Horizons via Astroquery
q3751,39.5484752813755,0.225598081157134,15.26249056654197,167.1617430986128,265.935788500464,2.914426495863097,2459580.5,JPL Horizons via Astroquery
q3760,39.34027397174252,0.1415870781897573,9.814129171107446,40.66310303837519,208.6280742538358,231.6067522445158,2459580.5,JPL Horizons via Astroquery
q3764,39.48909998718926,0.2517697951781735,19.53703755111986,194.4774220002417,288.8628099794197,345.6644627802167,2459580.5,JPL Horizons via Astroquery
q3766,39.42030702752593,0.2234990800012465,26.06514554721176,197.1137656801379,197.4050454339925,23.50033473874994,2459580.5,JPL Horizons via Astroquery
q3768,39.50428267464352,0.1579880665220252,22.86553147656511,334.5071590827029,17.09724621937745,154.3490251950191,2459580.5,JPL Horizons via Astroquery
q4216,39.43209779418111,0.149369157127319,6.511642953261759,209.2141944739403,18.88558245151983,161.8998458564456,2459580.5,JPL Horizons via Astroquery
q4460,39.2815291757854,0.1750583430359402,2.783057708313741,44.32002863236766,53.23710224862933,134.8192446473627,2459580.5,JPL Horizons via Astroquery
q5258,39.31474396047746,0.211228535958013,12.84164687199714,26.60991277143916,272.0493019553765,83.7676129619488,2459580.5,JPL Horizons via Astroquery
q9938,39.45376544033113,0.1669385732642904,5.620419592579935,44.83682282582659,30.94670083144436,339.0013683361697,2459580.5,JPL Horizons via Astroquery
r0838,39.26636904759447,0.2716957813573427,4.65273362224108,289.166412308066,88.38212111509984,21.57985798773113,2459580.5,JPL Horizons via Astroquery
r1077,39.44579757432592,0.1888270951340552,9.695440833691432,48.45806424076443,42.56853385262227,94.51091408977396,2459580.5,JPL Horizons via Astroquery
r2092,39.52502933726709,0.1220966723621398,20.79364206899772,185.3000011590858,341.3061682935407,72.74884025344053,2459580.5,JPL Horizons via Astroquery
r3209,39.29585776825622,0.2929111179854069,10.29338519298538,39.93778450869131,356.5631692863813,140.1115215850125,2459580.5,JPL Horizons via Astroquery
r3562,39.40126108008393,0.2176319448181432,7.982445121163269,109.7991271853696,96.79280856679974,26.43351449050147,2459580.5,JPL Horizons via Astroquery
r4161,39.28490286229221,0.1932002944735771,9.671868770598168,117.5876246971259,337.0960520046794,347.4687965807324,2459580.5,JPL Horizons via Astroquery
r4315,39.46843827678109,0.2897191986517353,9.39601077830388,59.8943525066662,315.8301491287419,15.06283080321776,2459580.5,JPL Horizons via Astroquery
r5024,39.33416585797308,0.3445022208248955,26.41078035028579,51.84531716412619,65.73859877839426,328.6877078660416,2459580.5,JPL Horizons via Astroquery
r5029,39.21436741831761,0.2141645122067249,17.48465410583504,167.4659502514228,177.4228134539498,69.7859077622431,2459580.5,JPL Horizons via Astroquery
r5032,39.48423292370613,0.1781412072868279,8.214533648587194,73.96217528269742,299.7545116367343,45.27989174746397,2459580.5,JPL Horizons via Astroquery
r5167,39.40536466348079,0.1911981147107903,7.333810622316806,223.8267341179345,173.8343002250386,18.40799557363956,2459580.5,JPL Horizons via Astroquery
r5168,39.43275120749272,0.1752781519506663,4.76064105864917,258.3880179007822,228.2342467933022,328.752677810068,2459580.5,JPL Horizons via Astroquery
r5229,39.40119909552426,0.1966695082561932,19.06375377000992,303.8080656635819,108.1297009076969,45.70807545674089,2459580.5,JPL Horizons via Astroquery
r5231,39.4725626270448,0.1982387980112481,7.28147544664289,12.35882526935551,47.91307431343341,53.67866470486087,2459580.5,JPL Horizons via Astroquery
s3435,39.24788482832699,0.2573029704730082,20.16823348096764,67.33010926053974,131.4179606842595,20.43420522600656,2459580.5,JPL Horizons via Astroquery
s7616,39.45048319715364,0.2623091934270725,17.593037868159,199.5517702021094,235.5050373402067,341.6108952533594,2459580.5,JPL Horizons via Astroquery
t2679,39.3990950965227,0.2398131797073199,12.24065738572338,129.1757318617717,164.142379792266,324.0861802621663,2459580.5,JPL Horizons via Astroquery
t5758,39.4187522618274,0.2575445146809306,24.16294624549831,201.9661884880736,35.49686864030258,354.8303969458163,2459580.5,JPL Horizons via Astroquery
t5916,39.38180875319902,0.2863002476308059,26.11341327503442,204.2234716678818,57.5010896414752,348.2246559432609,2459580.5,JPL Horizons via Astroquery
t6067,39.37742756005903,0.198097207424601,19.9894814923371,157.0119337281448,153.3015712585692,318.31040018781,2459580.5,JPL Horizons via Astroquery
t6068,39.34741238821626,0.0922976171186,15.38531932702681,119.1565834185799,299.1977930300633,252.2389564068509,2459580.5,JPL Horizons via Astroquery
t6130,39.32147648665234,0.2587736533488312,16.81624431780901,160.4981839354464,129.4840393316755,331.1360747661757,2459580.5,JPL Horizons via Astroquery
u0039,39.4076630116045,0.3285627295367299,24.02191720416884,152.0290004387429,97.6122340950556,348.5696728674783,2459580.5,JPL Horizons via Astroquery
v5713,39.51278076812402,0.1785314950654847,13.49674496443732,19.79459455754779,109.1024014071189,296.5061194808313,2459580.5,JPL Horizons via Astroquery
v6257,39.31450159576106,0.2890570737363911,29.06678538185834,185.1034466791246,75.09457626978168,358.9834689610845,2459580.5,JPL Horizons via Astroquery
v8834,39.5763367385108,0.1896371404260184,8.84506438392956,331.6188073228682,233.8816572527487,19.02767470992744,2459580.5,JPL Horizons via Astroquery
v8992,39.38017564783588,0.2789532621557649,6.191105075651389,129.3750399417699,118.586848422856,359.5764831969679,2459580.5,JPL Horizons via Astroquery
v8993,39.43115242979961,0.0751204701113315,19.38965011135018,146.2505785543344,320.773656340091,208.6353952407128,2459580.5,JPL Horizons via Astroquery
v9246,39.2415375790445,0.2673394883662182,19.25131305234363,131.0799382443252,141.2181655174452,350.2795439482133,2459580.5,JPL Horizons via Astroquery
x1486,39.3821044259086,0.2804200138667237,10.3654348481633,129.4791885275673,285.4988344537493,354.602926871077,2459580.5,JPL Horizons via Astroquery
x4994,39.45401590240586,0.203693293027854,1.588003705751071,238.3279093469103,338.3131988289977,146.7800192650919,2459580.5,JPL Horizons via Astroquery
z2029,39.51066994004825,0.2517705335745044,4.813401351433959,186.6632546143378,60.20437737929262,0.9913941460171332,2459580.5,JPL Horizons via Astroquery
z2045,39.52250322641701,0.1752923780540011,5.307034687243028,163.5396990824569,48.44278192466641,150.6892828333272,2459580.5,JPL Horizons via Astroquery
z2060,39.32534322957168,0.1886790771715108,8.785854068707696,194.8006417937491,34.62940138500151,10.57095522337915,2459580.5,JPL Horizons via Astroquery
z2088,39.42199465540014,0.2787674145381971,9.287253850071195,338.9724653600044,164.4907347280081,43.3277754282491,2459580.5,JPL Horizons via Astroquery
z2102,39.38314706472136,0.1387307272602874,11.46168802166194,137.5182286868861,94.86018718178488,156.6560260110498,2459580.5,JPL Horizons via Astroquery
z2158,39.17433659839245,0.1630294850423133,17.33549291528016,207.5498367474385,350.5601554797962,37.88069477017923,2459580.5,JPL Horizons via Astroquery
z2208,39.26277379069783,0.3012546541395891,12.90990257000708,219.4093996093009,232.6642400862713,11.5499577294566,2459580.5,JPL Horizons via Astroquery
z2218,39.53678329312464,0.1139029803353343,2.251702305290269,139.1524677941092,89.35135466664084,46.24622719523602,2459580.5,JPL Horizons via Astroquery
z2241,39.38110955315929,0.1089858103804721,6.711590622443584,129.4486689514171,169.3526689221027,73.7907334403641,2459580.5,JPL Horizons via Astroquery
z2332,39.32157866843914,0.2428350016623726,5.666996921442956,1.743700157823034,155.3105532074794,315.294119102992,2459580.5,JPL Horizons via Astroquery
z2351,39.48617699173066,0.1915679257674946,5.380989206271432,79.11564748105226,173.3958808221844,10.93658515282971,2459580.5,JPL Horizons via Astroquery
z2352,39.43777966089402,0.0890619570297038,1.801992731911887,225.5750208310614,336.9292878487599,38.46609324799599,2459580.5,JPL Horizons via Astroquery
z2533,39.30825319416599,0.1247408807117832,13.27050126004885,19.04381413218693,164.6504494738494,289.5389036576834,2459580.5,JPL Horizons via Astroquery
z2547,39.38467316295085,0.1766119326685497,5.618222290976165,34.38444226848315,137.8527006689044,44.70483149344765,2459580.5,JPL Horizons via Astroquery
z2574,39.23749457563133,0.1942777407280965,6.495132281673438,136.7821889871564,80.62142247648949,154.4180429160417,2459580.5,JPL Horizons via Astroquery
z2581,39.30328821703828,0.1334782521841439,9.531231284533956,157.4947739123912,100.7517336747372,109.1834739775714,2459580.5,JPL Horizons via Astroquery
z2621,39.424716565566,0.1657995658801763,8.345297871252129,175.6465327104067,118.5249186681198,71.94676867646504,2459580.5,JPL Horizons via Astroquery
z2658,39.35777858043758,0.090854520776264,27.93334855769946,251.387441647997,167.3546704784975,36.15951530826067,2459580.5,JPL Horizons via Astroquery
z2688,39.25907576514084,0.2945582183156648,17.54125986943672,210.9943686428636,255.7615749863212,354.5126293783374,2459580.5,JPL Horizons via Astroquery
z2772,39.54822956878947,0.229112298151441,16.65087501216588,197.891783027425,82.01035649026387,338.4948010628199,2459580.5,JPL Horizons via Astroquery
z2952,39.51342731928148,0.2388776438462931,10.32776477007236,357.1139424026482,252.6481086909317,332.3293743466784,2459580.5,JPL Horizons via Astroquery
z3620,39.27109481024287,0.2261342005948139,14.84100623893778,235.9194020264968,149.4486689088909,25.98829412619976,2459580.5,JPL Horizons via Astroquery
J98U43R,39.47410269316602,0.2203556529595634,8.764457192679242,53.8875550744772,18.87950465472175,10.31199923463899,2459580.5,JPL Horizons via Astroquery
J98W31S,39.36189094738994,0.2005997569775549,6.740833989466495,15.96658611546362,28.41129473325081,29.80168002006142,2459580.5,JPL Horizons via Astroquery
J98W31V,39.23802262968405,0.2710218964332126,5.723342644284633,58.53880758620579,273.7977338484063,74.91322594170767,2459580.5,JPL Horizons via Astroquery
J98W31Z,39.49915736771165,0.1675928140499497,14.60342903848415,50.56432035481035,352.3020984682381,43.40695571952319,2459580.5,JPL Horizons via Astroquery
K00CA5K,39.41223560745146,0.2326743813088872,8.137015510102529,326.5224895363269,352.3679433794555,200.5261286114914,2459580.5,JPL Horizons via Astroquery
K00F08B,39.27723615900865,0.2962326814554036,4.584436735396247,1.740006885191911,67.06088589453724,114.6260094778465,2459580.5,JPL Horizons via Astroquery
K00QM6H,39.51316201834077,0.1919900381631231,2.80220043158871,350.9772718973235,306.9900229876135,58.61613642245782,2459580.5,JPL Horizons via Astroquery
K01FH2U,39.34764713725117,0.2681543261786888,24.73438724911843,32.45552779175672,134.23233345752,53.33177201838338,2459580.5,JPL Horizons via Astroquery
K01K76Y,39.31994747154864,0.2347285976429835,3.969389124622776,90.06919019851384,263.0427729720171,315.3386964620543,2459580.5,JPL Horizons via Astroquery
K01V71N,39.44172150675517,0.2461848650739732,18.65919855440785,70.4401540121578,1.362492503884324,20.73538506808629,2459580.5,JPL Horizons via Astroquery
K02CP1E,39.30511663531414,0.2666213890338942,9.293689245455017,342.5441978586891,215.0737462898645,8.973025871655771,2459580.5,JPL Horizons via Astroquery
K02G31W,39.3297877417974,0.2427761397410571,2.646794955015749,227.1008250154114,197.9275584838277,109.5496585217489,2459580.5,JPL Horizons via Astroquery
K02G32E,39.29138010140468,0.2301923231953023,15.70068441701462,203.7422224014403,104.8285230286672,307.0801716630119,2459580.5,JPL Horizons via Astroquery
K02G32L,39.45505791588863,0.1255834135370128,7.07781816395134,11.09274154405618,192.5964645627955,25.85580786553178,2459580.5,JPL Horizons via Astroquery
K02G32R,39.53706529795129,0.2757362518613662,3.320618872906257,206.9265177898466,342.8735519815956,38.72663918711621,2459580.5,JPL Horizons via Astroquery
K02GG6H,39.23608799397159,0.194805578792158,8.660438106515585,10.78176053768493,219.036917180875,3.134408104054094,2459580.5,JPL Horizons via Astroquery
K02TU1H,39.37399383879589,0.0378204905237279,1.541396071998378,93.44500633639548,232.1475322138497,88.793222183521,2459580.5,JPL Horizons via Astroquery
K02VD0X,39.47411174785152,0.2224146446136968,1.320625682393783,296.9026751713573,105.886451828563,20.97411961290785,2459580.5,JPL Horizons via Astroquery
K02VD8D,39.48996178411963,0.147279715544194,2.783292334386597,315.1410091813233,39.42537729022521,60.19894391085635,2459580.5,JPL Horizons via Astroquery
K03FC7L,39.26173596452485,0.2354262928217651,3.494812715318396,314.2513973554278,56.07761602539618,167.5363891226166,2459580.5,JPL Horizons via Astroquery
K03H57A,39.41663064182632,0.1709945675823258,27.63413587860871,199.7113748748314,3.627153580586839,23.11890565162096,2459580.5,JPL Horizons via Astroquery
K03H57F,39.3519768530973,0.1930659155950524,1.422125947544694,48.13611537460164,123.1201845044263,46.05530220940582,2459580.5,JPL Horizons via Astroquery
K03SV7O,39.3465620325296,0.2754765283632128,6.56393842404752,187.3059793749558,112.0167665029178,64.21963536718265,2459580.5,JPL Horizons via Astroquery
K03UT2V,39.33620289502831,0.2153829068749566,10.97266074574984,235.6685503414842,121.9613093010974,67.29811133794567,2459580.5,JPL Horizons via Astroquery
K03WJ1A,39.323649037801,0.2352484792789837,4.518731578913101,179.2278487363511,226.592799855058,34.80526388673844,2459580.5,JPL Horizons via Astroquery
K03WJ3O,39.42606032592771,0.2440748770185271,6.629331345031008,112.9210131249952,222.0857998584763,52.28172072700853,2459580.5,JPL Horizons via Astroquery
K04E95V,39.47395108974573,0.1853763885085041,12.27686110545952,192.1568299030075,255.3342610234478,121.2309202750511,2459580.5,JPL Horizons via Astroquery
K04E96J,39.53796410794477,0.2395716545957534,9.34000303541573,18.71680074178877,232.4449898991263,344.3315684600219,2459580.5,JPL Horizons via Astroquery
K04FG4W,39.48471103478429,0.156698839528266,9.122734343602971,197.9776483900323,2.206229981461,24.35986775766433,2459580.5,JPL Horizons via Astroquery
K04H78X,39.40971668493592,0.1526748284076659,16.27197685163462,228.9580876585986,19.44743687210072,14.07483092906898,2459580.5,JPL Horizons via Astroquery
K04H78Y,39.28966899393109,0.1954524825256409,12.58365656548983,25.18199404717112,193.8899606211492,15.771851264021,2459580.5,JPL Horizons via Astroquery
K04H78Z,39.5780634340764,0.1508501504953046,13.30947428662826,25.7563010199477,220.6740179868253,354.0254310383298,2459580.5,JPL Horizons via Astroquery
K04H79A,39.33695154231884,0.245083353190964,22.69963376711708,203.2489000428318,262.6927955134012,96.27626899522204,2459580.5,JPL Horizons via Astroquery
K04H79B,39.25393584638829,0.2284959249176274,2.661250633094692,62.60264020364574,188.8232145711602,357.8931540124143,2459580.5,JPL Horizons via Astroquery
K04K19B,39.49050909555808,0.2190774261883926,17.1552291505326,43.97160483495901,286.3290721048069,308.2015133009746,2459580.5,JPL Horizons via Astroquery
K04K19C,39.2558962760063,0.235990553381508,5.636737095400714,240.6005707529753,6.780852098433125,15.90898549834957,2459580.5,JPL Horizons via Astroquery
K04K19H,40.77181801033352,0.1172044336070393,35.2294533535804,232.9565944795397,225.4341905114951,145.027840280787,2459580.5,JPL Horizons via Astroquery
K04M08S,39.34893378291778,0.2967666971690875,12.24647887445988,288.3241852504092,345.1845736772615,31.3493709707727,2459580.5,JPL Horizons via Astroquery
K04U10S,39.54000130097054,0.2188867443914802,10.28808062418133,14.09801818153055,7.089860829497513,15.72779594172295,2459580.5,JPL Horizons via Astroquery
K04V75Z,39.47341515496511,0.1927413158117981,4.465564498347776,168.6953911007251,12.54282810567959,284.7997846002939,2459580.5,JPL Horizons via Astroquery
K04VD0V,39.4487146138313,0.1881291082205339,23.9227664987718,46.45002750386782,29.10142692413334,3.896601107182079,2459580.5,JPL Horizons via Astroquery
K04VD0X,39.45558037010136,0.2078911950117047,5.744974479019404,44.43153728522682,291.2834654516598,70.18002646167004,2459580.5,JPL Horizons via Astroquery
K04VD0Y,39.33740867962887,0.2760845045026056,10.2027785430642,222.3683447960902,180.7212539155166,24.57692953196339,2459580.5,JPL Horizons via Astroquery
K04VD0Z,39.55218484679851,0.281506180984996,11.58185227510806,40.06954789473697,334.5524993409084,40.20247500370215,2459580.5,JPL Horizons via Astroquery
K05C81D,39.26079056527891,0.1516008577475992,21.34338406487324,317.8710663287609,2.031159047330121,200.201081129393,2459580.5,JPL Horizons via Astroquery
K05EV8X,39.53498785142253,0.223520919567138,6.653244820391271,100.1706926574338,27.42577006399264,56.77876977676089,2459580.5,JPL Horizons via Astroquery
K05GI7A,39.36696825983962,0.2172450400288205,18.75175821955245,27.72511307124637,283.5061027527814,310.1133558767222,2459580.5,JPL Horizons via Astroquery
K05GI7F,39.42995942382267,0.2543871886287805,3.906689124347681,128.8939524849104,134.9236339498264,358.3540933366888,2459580.5,JPL Horizons via Astroquery
K05GL0V,39.23224019109503,0.1706613395299741,12.01375686610035,174.7704431845435,260.0931046193925,118.4915767233583,2459580.5,JPL Horizons via Astroquery
K05TI9V,39.39800956447018,0.1881440099735221,34.39114656979687,246.2126277867307,185.5445013169682,21.55486409990059,2459580.5,JPL Horizons via Astroquery
K05VC3A,39.51437237951505,0.2515841643295967,1.51468851453601,39.76764507103224,317.3408673101495,65.6207209542585,2459580.5,JPL Horizons via Astroquery
K06HC2T,39.3189993954731,0.1608451041906538,7.207996992651824,171.6471479144863,317.9467842578129,96.70762001176593,2459580.5,JPL Horizons via Astroquery
K06TC1K,39.34653623612866,0.2498342805451655,27.2493604891341,174.2211844600264,295.1628045389776,331.1169618131163,2459580.5,JPL Horizons via Astroquery
K06TD0P,39.25430104804454,0.2701053905328212,4.925834904966719,8.489720530496522,109.8444598800421,307.8144139795607,2459580.5,JPL Horizons via Astroquery
K06WJ5S,39.38058656270409,0.2352684071579098,32.71432698497367,62.5570204012309,232.044227016573,89.6082236432883,2459580.5,JPL Horizons via Astroquery
K07J45F,39.35235041336133,0.0868931403872141,11.01426756082387,176.2647473697566,342.4466702691636,93.00232688804992,2459580.5,JPL Horizons via Astroquery
K07Th1V,39.47015530616917,0.2330840673591887,1.805660585221756,44.38427406185541,2.633014140250352,11.14188912950443,2459580.5,JPL Horizons via Astroquery
K09DE3N,39.35630438939438,0.1976822827119608,10.56179251267715,95.04018085690068,129.1781989159577,352.0291549109775,2459580.5,JPL Horizons via Astroquery
K09J18Z,39.29485208119214,0.2471103577151498,23.8485598137703,37.15886816191423,176.4009456253697,358.058482975221,2459580.5,JPL Horizons via Astroquery
K09J19E,39.45277542875002,0.3010679228261125,22.17630463941109,144.4019617536447,117.4149717565752,335.5192815271768,2459580.5,JPL Horizons via Astroquery
K09Y26T,39.3515534471684,0.1764902598744344,10.18414809661966,85.04749807514379,21.04270153143036,5.781747689531745,2459580.5,JPL Horizons via Astroquery
K10AF3V,39.40455025621468,0.2552271211298329,7.911847987408937,268.2259628270757,214.6498721262901,13.89623996884481,2459580.5,JPL Horizons via Astroquery
K10ED9L,39.3377086286832,0.0642814055880243,22.9929092743691,331.0900159845044,208.7154083545584,37.57929693957215,2459580.5,JPL Horizons via Astroquery
K10LD6B,39.27303083796975,0.2618139414708265,14.08127365556248,132.4896446546747,158.9012064832464,5.285076612595795,2459580.5,JPL Horizons via Astroquery
K10RJ0K,39.46139439349411,0.1944720346308537,6.635758398830843,340.2375517047667,214.0228379445671,184.6350359839426,2459580.5,JPL Horizons via Astroquery
K10S41B,39.47967796509737,0.2802881418670905,5.223075338060025,139.5521141936659,248.8449463443778,4.817347050406676,2459580.5,JPL Horizons via Astroquery
K10TI2J,39.64801390276893,0.2758050851634303,9.501277739070735,232.6540774426589,170.5428174026352,2.037069708524242,2459580.5,JPL Horizons via Astroquery
K10TI2N,39.60642257580726,0.1450960581386265,13.30100888440042,27.45472343607946,282.6672361158646,72.73423628143391,2459580.5,JPL Horizons via Astroquery
K10TJ5S,39.45743889200337,0.1246203870539507,15.50298629364563,182.1159166372379,220.0960776952797,9.974344331984076,2459580.5,JPL Horizons via Astroquery
K11HA4N,39.3963158103184,0.2927967908316498,17.49140899324026,161.4257236482292,53.83327325978527,26.29112429771927,2459580.5,JPL Horizons via Astroquery
K11Uf0P,39.60174263377836,0.1750653663058737,2.732711753486582,241.7385132801593,179.2879041700698,354.573782980432,2459580.5,JPL Horizons via Astroquery
K11Uf0Q,39.39529119494804,0.2635086145450996,3.245997470627725,10.81930545712349,335.4141043577059,42.0289614036092,2459580.5,JPL Horizons via Astroquery
K11Uf0R,39.40583663772213,0.2683425015369275,17.31958574367512,27.04933536000684,50.34849327202414,347.9255642611001,2459580.5,JPL Horizons via Astroquery
K11Uf0S,39.51022546429018,0.2555521677953875,11.87574075784686,20.5773105227432,290.3949707079922,66.2112916427706,2459580.5,JPL Horizons via Astroquery
K11Uf0U,39.28815840469424,0.2628544621590355,12.62264648516706,19.32919298224355,15.39278925512409,11.58234128220264,2459580.5,JPL Horizons via Astroquery
K11Uf0V,39.42456505446696,0.2593421421381052,4.308161638145767,332.1499534806827,30.03220987254551,30.51487657474066,2459580.5,JPL Horizons via Astroquery
K11Uf0W,39.59419218458219,0.2183772003637161,10.75123764809095,17.91367502369422,285.4561018351877,79.43966788917609,2459580.5,JPL Horizons via Astroquery
K11Uf0X,39.40005276689792,0.3278033639256304,17.47895043958097,223.9616247711365,263.5197558169306,317.3560027790553,2459580.5,JPL Horizons via Astroquery
K11Uf0Z,39.52239878846834,0.1247696997403848,3.832765470906351,298.4590595914017,8.416170188372012,84.8946160267506,2459580.5,JPL Horizons via Astroquery
K11Uf1A,39.21872941547128,0.2445061287771453,8.645583010239257,237.9598456917559,167.5171346717858,6.3150978703199,2459580.5,JPL Horizons via Astroquery
K11Uf1B,39.6003202620677,0.0437133937044549,14.89986676479656,13.37352018626435,322.4458766277374,65.53092894097398,2459580.5,JPL Horizons via Astroquery
K11Uf1D,39.2089925064349,0.2883410423047721,15.6988423674902,19.08014942338424,131.8925831704257,289.7679210547009,2459580.5,JPL Horizons via Astroquery
K12F87N,39.37088665787632,0.2542869940721483,20.64404897249218,74.03171267846457,160.9154306725452,356.3855604629984,2459580.5,JPL Horizons via Astroquery
K12TW4D,39.3866164313963,0.1386368849752425,9.575926330033042,114.6109294632918,190.9706402530246,61.58145992870948,2459580.5,JPL Horizons via Astroquery
K12UH7G,39.30157881581,0.2246946466074483,21.87701139078695,261.8698560370137,130.3918681745345,12.56129703736658,2459580.5,JPL Horizons via Astroquery
K12W37F,39.37740362755261,0.2903047323369412,19.01290202953709,173.6173866021563,275.1469983592137,341.9684676775297,2459580.5,JPL Horizons via Astroquery
K12XF9W,39.48112878820776,0.2085670303394245,20.97796227858055,146.5491445021034,273.9979143479889,19.69693051029503,2459580.5,JPL Horizons via Astroquery
K12Y12G,39.42836349389648,0.2145024864161716,30.91790855760955,114.4771509550599,30.11560127581783,322.8432597096252,2459580.5,JPL Horizons via Astroquery
K13CM3D,39.3907462297929,0.2250376891484579,5.276272649480337,73.59277550258795,260.7639713370087,183.9886580257982,2459580.5,JPL Horizons via Astroquery
K13F28D,39.64289113707617,0.1833778054695501,6.847887032130284,251.1912397197939,201.0832454966591,101.0799670725123,2459580.5,JPL Horizons via Astroquery
K13GD7E,39.33539785894767,0.2567571803859502,3.866191696208829,31.38633360178977,136.7957554616072,39.86115390449135,2459580.5,JPL Horizons via Astroquery
K13GD7F,39.56910953801938,0.1576870176750198,14.67963523495282,35.78859896076879,101.7759848354874,72.40906924975927,2459580.5,JPL Horizons via Astroquery
K13GD7G,39.33507094060526,0.1354769041981804,2.391600277216753,96.06808300852352,73.98740818892875,46.35967970761479,2459580.5,JPL Horizons via Astroquery
K13GD7H,39.43835654047681,0.2280722561910442,13.46806089964563,35.74049188576087,152.5617033829767,29.56609949822479,2459580.5,JPL Horizons via Astroquery
K13GD7J,39.49576222212041,0.2666743407015897,16.87307708677371,42.49128124022801,230.9164509416128,337.9446871982681,2459580.5,JPL Horizons via Astroquery
K13GD7L,39.26637366932695,0.2000551109984475,10.43941642939825,44.49317516428349,235.2181947752072,330.4271879616887,2459580.5,JPL Horizons via Astroquery
K13GF8N,39.36213287844982,0.2043901746707023,10.77909514027213,205.3934950671342,281.5346909182748,79.55766159175128,2459580.5,JPL Horizons via Astroquery
K13HF6W,39.5919945527902,0.2433022018582218,9.930236442026375,125.9954319167825,35.1267520287711,49.44806635857682,2459580.5,JPL Horizons via Astroquery
K13J64Z,39.4208209393473,0.2326646707144917,10.12819475439492,117.1488596064065,130.4865157483212,5.281321889018858,2459580.5,JPL Horizons via Astroquery
K13J65A,39.51910516365314,0.1488102269781257,10.22288459646832,177.1294802154157,45.87563651052085,22.95128577193208,2459580.5,JPL Horizons via Astroquery
K13J65B,39.40276379910615,0.1888553591183156,24.89764328432766,72.46286693565854,166.4358579356981,11.03360291513374,2459580.5,JPL Horizons via Astroquery
K13J65C,39.3720282139147,0.294314578099012,16.4096184774118,87.17733885205716,127.3908563612771,23.94687169290929,2459580.5,JPL Horizons via Astroquery
K13J65D,39.37039711007067,0.0936858251444053,13.01506951868604,198.0378403062613,48.50394217926353,5.636902890434266,2459580.5,JPL Horizons via Astroquery
K13J65E,39.35330765841885,0.2782654907309985,8.048049844534987,113.8530652103586,66.18603883147334,46.743484928333,2459580.5,JPL Horizons via Astroquery
K13J65F,39.38820805115686,0.1761653730252628,8.315688337989902,112.6802558880391,119.2372730998682,17.2208310056792,2459580.5,JPL Horizons via Astroquery
K13J65G,39.36500352175478,0.2493384760762516,15.93468606173676,85.2391235412118,174.6029237610163,359.318675384153,2459580.5,JPL Horizons via Astroquery
K13J65H,39.24892331823126,0.2862263464122038,7.553037261124668,160.6113786070471,117.6172951016429,351.3496312309912,2459580.5,JPL Horizons via Astroquery
K13M18R,39.4004683324854,0.3403109875348557,31.10590856370604,168.2972796521496,116.4527898670486,343.0387059841679,2459580.5,JPL Horizons via Astroquery
K13P74X,39.57933898913897,0.1529880983672117,7.833015262559684,43.12213977108323,126.934305848126,181.5923789382896,2459580.5,JPL Horizons via Astroquery
K13R98D,39.44664652458883,0.2326260262449834,19.54579077911218,144.8595172665334,104.8480263322389,134.7644065394379,2459580.5,JPL Horizons via Astroquery
K13RA9C,39.41689378120841,0.2790929612587008,43.51491914051287,32.81625044994559,318.8518239871344,26.10697223397365,2459580.5,JPL Horizons via Astroquery
K13RC4K,39.53864420059863,0.1855802500862701,7.057000784470491,92.47153079748912,208.5732740234773,69.23272429566997,2459580.5,JPL Horizons via Astroquery
K13RC4X,39.53796829834056,0.2441434998633719,29.47624307168319,20.53793487499797,232.5134689295897,37.31250827505443,2459580.5,JPL Horizons via Astroquery
K13RF6F,39.38734180630435,0.2583100139011572,6.595911923261586,249.3539052048034,307.2692240937885,137.960335030045,2459580.5,JPL Horizons via Astroquery
K13RF6G,39.33659626219154,0.1735031491133271,5.372318737457561,205.5697385240679,331.1072412351433,178.7852075583837,2459580.5,JPL Horizons via Astroquery
K13RF6H,39.37812652399499,0.0565705315727147,9.006927978926983,185.9003920486293,119.5040340325906,58.73022280254526,2459580.5,JPL Horizons via Astroquery
K13RF6Q,39.48190692654741,0.1238826316072836,12.32999543969891,189.3381880783241,0.2507963027654537,176.2594175385387,2459580.5,JPL Horizons via Astroquery
K13RF7B,39.55015560686451,0.2278270507070533,8.709686344985773,76.97979837232761,213.4244600507666,63.88147311768724,2459580.5,JPL Horizons via Astroquery
K13RF7C,39.245707683837,0.2510145240657075,12.81798976514717,139.4164067904128,249.9659902322773,1.021827630847002,2459580.5,JPL Horizons via Astroquery
K13SA2O,39.35051202709968,0.2196044017633752,9.851220410343556,145.2207250157014,257.8751967584139,358.9229742985796,2459580.5,JPL Horizons via Astroquery
K13SA2P,39.35717460324789,0.1529919167255541,11.5998852101627,146.6873536297418,75.5498580867311,170.9300489895042,2459580.5,JPL Horizons via Astroquery
K13SB2U,39.28174788647021,0.205605725975677,2.393595213937448,235.3321793986964,2.170324661677357,110.2831772822829,2459580.5,JPL Horizons via Astroquery
K13SB3F,39.34209196651315,0.0263367892887119,37.67468507921902,46.94739302723519,51.52926281554981,236.7924139725881,2459580.5,JPL Horizons via Astroquery
K13TH1Y,39.39989189417938,0.243049786349347,24.9552456130964,58.80632515786578,247.6239518910349,59.48856200571581,2459580.5,JPL Horizons via Astroquery
K13TH2A,39.42528442604944,0.1837176388430173,14.5470227079705,173.6426031666043,237.4296306403096,341.2143458366386,2459580.5,JPL Horizons via Astroquery
K13TI7L,39.30557503006129,0.2024135718048836,18.84710419497708,25.08127993696629,348.2902977435816,9.732471240621717,2459580.5,JPL Horizons via Astroquery
K13TI7O,39.27765294323375,0.1893631005223512,9.163682840070512,82.35930410430976,333.7977876052657,349.2723330443222,2459580.5,JPL Horizons via Astroquery
K13TI7U,39.28106665091934,0.1605455546277587,14.88518825574814,84.37355174639994,290.7866077705684,18.25084159112296,2459580.5,JPL Horizons via Astroquery
K13TI8B,39.49927232749657,0.1602289236582635,14.93675845611903,91.57568955928704,310.7801556239456,2.012035489760443,2459580.5,JPL Horizons via Astroquery
K13TI8E,39.46257190069272,0.2308506719790701,9.37018524182032,109.6671059112645,292.7230437952463,0.479823576113419,2459580.5,JPL Horizons via Astroquery
K13TM7R,39.63862794467745,0.1664467852925918,21.46751436624471,182.4195793516056,109.3870451348612,90.2339035378223,2459580.5,JPL Horizons via Astroquery
K13TM7V,39.43903525472457,0.1837616898733861,6.917776098765332,109.0795019825227,326.5084136831131,324.4563616124708,2459580.5,JPL Horizons via Astroquery
K13TM8E,39.30006353165943,0.1714039228257336,9.873836509645066,97.64227402192908,82.14065119185452,199.2560343289285,2459580.5,JPL Horizons via Astroquery
K13TM9E,39.38292485709443,0.2037338631805262,3.9633130514708,129.3818358243548,214.6129521722663,28.37859246611782,2459580.5,JPL Horizons via Astroquery
K13TM9Q,39.43613565215407,0.1626610780617963,5.577643942145814,30.68734546395202,257.055173723558,72.65139484631143,2459580.5,JPL Horizons via Astroquery
K13U16X,39.22935148054088,0.2379634401581213,4.41602094796498,37.2903805149853,199.5888029857139,127.7724712324425,2459580.5,JPL Horizons via Astroquery
K13U17A,39.4532937176752,0.1503314860942964,1.978056699580574,30.29261862375846,303.4753204681354,42.38167030294061,2459580.5,JPL Horizons via Astroquery
K13U17F,39.4401070640932,0.2507423455526961,17.12347504897669,190.863771993265,150.1590475626494,32.12421669661406,2459580.5,JPL Horizons via Astroquery
K13U17J,39.52012948259442,0.1849207961527496,6.81982525337271,36.7280899904578,359.3427386318669,357.6963662327708,2459580.5,JPL Horizons via Astroquery
K13U17V,39.42068075789462,0.1808940075652953,2.084817703208009,64.87239987216543,205.8120429966849,97.40772710505554,2459580.5,JPL Horizons via Astroquery
K13U17X,39.50944148588226,0.1374418361059,3.023597441900537,29.8814192856444,179.41775209421,174.7703936012388,2459580.5,JPL Horizons via Astroquery
K13U18W,39.33368950408715,0.2020637840422637,6.777104432561413,178.4686149516472,282.9049997067293,307.276015136424,2459580.5,JPL Horizons via Astroquery
K13U31F,39.47461447319228,0.197995845431079,32.05207928386434,178.0434404532259,177.0340141367467,31.26439430456687,2459580.5,JPL Horizons via Astroquery
K13V24F,39.40307569556248,0.3266780190535165,19.84709186175751,113.6688575255413,304.0603438545961,13.64841853059359,2459580.5,JPL Horizons via Astroquery
K13V46N,39.39585228789679,0.2407097036803036,7.746314128437425,112.9232189513922,241.9271988173754,28.75680508793201,2459580.5,JPL Horizons via Astroquery
K13V46Q,39.2810809846034,0.2391997780506194,9.470668160879676,70.34148135547822,218.2183655678767,80.44734123962861,2459580.5,JPL Horizons via Astroquery
K13V46R,39.46056719465384,0.1503754993053633,13.80256761571735,87.42336498828833,225.6409114488721,70.85392597727244,2459580.5,JPL Horizons via Astroquery
K13V71Q,39.47040768382271,0.0720698293692971,9.317738667028944,121.3372468216924,166.7057313538779,106.6706384786883,2459580.5,JPL Horizons via Astroquery
K13V71R,39.39445721136203,0.2047333363826143,16.20175133394914,75.12261000567484,273.4537224097353,40.11188162207159,2459580.5,JPL Horizons via Astroquery
K13V71S,39.58211995580935,0.2140494391237373,13.62661622605551,111.826764089845,278.2420437916877,16.68431435738431,2459580.5,JPL Horizons via Astroquery
K13V71T,39.37547858478269,0.2848625820521529,11.18936097624089,128.6797342241881,330.9124765417045,334.7126155150754,2459580.5,JPL Horizons via Astroquery
K13V71Y,39.41161892206693,0.1542783457565404,10.610452551478,63.75928838334566,326.7935929261933,357.6164588839098,2459580.5,JPL Horizons via Astroquery
K13V72C,39.43754701336897,0.2521543721295313,13.3330031364885,103.4620825057629,332.6061252145574,343.2203620552315,2459580.5,JPL Horizons via Astroquery
K13V72F,39.36175044914417,0.0988106712528084,26.61536424644902,188.5443188557626,63.16017376530083,144.0880334243604,2459580.5,JPL Horizons via Astroquery
K13WC3J,39.4980663713764,0.2261866476611727,9.185538425802592,85.1424137565846,276.7954241812275,26.90672979326461,2459580.5,JPL Horizons via Astroquery
K14F62B,39.50147142309752,0.183729061120998,6.040406221398523,187.7988634600408,351.111921195509,19.18403615296443,2459580.5,JPL Horizons via Astroquery
K14G54J,39.42825894468186,0.2733029714276869,17.26431640793171,233.0587110470205,37.49116531677945,346.3874319862858,2459580.5,JPL Horizons via Astroquery
K14G54K,39.43087420968951,0.3258028375338188,24.01311260687848,234.1521946005744,12.86232228393126,359.6800179677698,2459580.5,JPL Horizons via Astroquery
K14HK0D,39.23904424264747,0.0629616597338696,14.84962792670444,67.85526546596587,83.23228556654102,72.98370047590382,2459580.5,JPL Horizons via Astroquery
K14J80O,39.11988929385205,0.2891134098826523,15.70614431619681,196.3997621070754,346.6338827432901,44.44157738660495,2459580.5,JPL Horizons via Astroquery
K14J80T,39.58633266449295,0.2179631254832839,14.49484130569041,146.1099170419893,150.7369098742857,341.4526198970574,2459580.5,JPL Horizons via Astroquery
K14J92Q,39.36829851315299,0.3374005281997171,24.15877569779647,160.3899103198911,74.0581775463222,15.48237795430952,2459580.5,JPL Horizons via Astroquery
K14KA1X,39.55273743429085,0.2379807629223181,4.001922793725496,129.47419212837,86.32887140131236,27.27645949601331,2459580.5,JPL Horizons via Astroquery
K14KA2C,39.30835610246637,0.2659120405955684,12.5811927581929,162.8494006030113,137.1549038811635,342.2564213296209,2459580.5,JPL Horizons via Astroquery
K14KA2D,39.44789453793015,0.2223376224867882,7.279948148116138,197.5367628878202,58.14432233032984,9.37968411275509,2459580.5,JPL Horizons via Astroquery
K14M70F,39.39816333094136,0.2445122911690119,4.75795272915976,125.9692222935179,184.5452259091517,320.7143145384126,2459580.5,JPL Horizons via Astroquery
K14M70H,39.37823575403335,0.1714189414122697,3.284858751574705,97.63723169559266,89.83429618214258,146.113041406265,2459580.5,JPL Horizons via Astroquery
K14N86T,39.46301498640749,0.1310690015399873,8.220015482290309,6.689709831562526,278.8710217785078,9.915064936210385,2459580.5,JPL Horizons via Astroquery
K14Od3V,39.25112051463551,0.1073761917327087,3.551300790394555,65.52335265578238,103.7967040961441,155.0826029304287,2459580.5,JPL Horizons via Astroquery
K14Qi1M,39.60737065313376,0.2798675707736351,18.26659500189893,96.05130501775136,312.8375032866479,3.658527420307582,2459580.5,JPL Horizons via Astroquery
K14Qp0T,39.50304203598316,0.2234385611361104,28.73220649651983,1.245697949426712,250.6991972256151,39.05622765792636,2459580.5,JPL Horizons via Astroquery
K14Qp0Z,39.37300403198468,0.2392621295071989,23.73779046915919,71.81800218861372,263.4818424865117,35.97839751424719,2459580.5,JPL Horizons via Astroquery
K14R74N,39.31963690155034,0.2875473365735522,24.36118431977416,115.2803926963516,317.7226157054308,347.1161668565496,2459580.5,JPL Horizons via Astroquery
K14R86U,39.4954364127604,0.2195688936596999,30.21247835426113,138.0940000361031,127.7272045683741,108.1344999861912,2459580.5,JPL Horizons via Astroquery
K14R86W,39.27740869699824,0.201862577191132,23.28852200906704,127.0464989592895,243.3010118918127,24.88326044812081,2459580.5,JPL Horizons via Astroquery
K14SZ0F,39.49222635390969,0.2440981783160656,9.817570045093415,38.045089731959,142.0971283331405,169.9352008303619,2459580.5,JPL Horizons via Astroquery
K14Sb3P,39.49560504573862,0.3230503680517038,24.45493163561468,158.8418768542429,311.9716559546125,320.2607027055594,2459580.5,JPL Horizons via Astroquery
K14Se4B,39.4256045361045,0.1051128931173842,21.84380524760621,135.1016854625945,200.5564825647575,55.67568392356647,2459580.5,JPL Horizons via Astroquery
K14Se4C,39.38899435472976,0.2436758533621142,26.6923355730663,158.091411642971,276.684980047856,344.1631878274804,2459580.5,JPL Horizons via Astroquery
K14TB5H,39.35984470446751,0.1567893361753793,8.074524449662626,172.4487421625458,222.2117208700448,358.4493080144498,2459580.5,JPL Horizons via Astroquery
K14TB5K,39.35854975256034,0.2303575898569295,11.98324923655646,178.8021427685218,161.5807829220474,33.29857981337782,2459580.5,JPL Horizons via Astroquery
K14UM8F,39.5463856757916,0.2202346387544613,12.60153916466083,8.309794384858126,40.88114826079811,357.211484583639,2459580.5,JPL Horizons via Astroquery
K14UM8M,39.30500265241211,0.2907392028784871,4.888753348473085,271.3897934547067,117.8679682060692,10.10187762360902,2459580.5,JPL Horizons via Astroquery
K14UM8O,39.56905372479158,0.1231869225912733,6.832145336760881,7.907646144108606,330.7245719172413,50.06838288795993,2459580.5,JPL Horizons via Astroquery
K14UM8U,39.61138892441895,0.2967868139394781,4.245388411355881,252.4489743219469,161.178209684464,357.5901699103475,2459580.5,JPL Horizons via Astroquery
K14UM8V,39.48766199057204,0.2280542209013779,10.13458193944083,4.752765595535114,348.5791995043544,33.17228323710457,2459580.5,JPL Horizons via Astroquery
K14UM8Z,39.57207837237755,0.2130858558614583,2.648799899043093,308.8766812442167,122.7964339535525,342.9944714114682,2459580.5,JPL Horizons via Astroquery
K14UM9B,39.5576550657361,0.26320935951892,4.091644153662721,353.4251492583574,282.8233930233873,94.54636132964166,2459580.5,JPL Horizons via Astroquery
K14UM9O,39.44776587666675,0.160986637682397,10.08678007104898,3.320169200971438,348.6318031152903,35.39661161951907,2459580.5,JPL Horizons via Astroquery
K14UM9T,39.44622417239511,0.1312336515844787,43.44927003625688,208.6536652773863,146.8740353591447,31.90731996964819,2459580.5,JPL Horizons via Astroquery
K14UM9U,39.47530682831351,0.2170970121685734,6.861442992315362,232.0586393324323,182.0753262652182,351.649241540809,2459580.5,JPL Horizons via Astroquery
K14UR6W,39.34665661529964,0.2882669362147435,13.35901331160274,128.0560296630862,210.3204279560239,36.5591774759266,2459580.5,JPL Horizons via Astroquery
K14UR7H,39.34458047756299,0.2872352166593379,7.793954114269297,147.2349105792306,82.3709025934264,150.13425316095,2459580.5,JPL Horizons via Astroquery
K14Wo9C,39.51091694895034,0.2564140052833494,9.268927399914691,304.2858698023042,107.6841291826404,36.69435410456969,2459580.5,JPL Horizons via Astroquery
K14Wp0B,39.49870496873618,0.2323420853324307,12.62382536151934,82.42449426487127,318.9841046117838,28.99082571175746,2459580.5,JPL Horizons via Astroquery
K14Wp0E,39.47174159552578,0.3143834345144027,27.1262753484054,99.07160469013552,320.3099943179242,11.79526701591205,2459580.5,JPL Horizons via Astroquery
K14Wp0O,39.36996376563424,0.1831273969370351,6.724332505684262,69.68558644060329,27.62240158665875,349.0680436435468,2459580.5,JPL Horizons via Astroquery
K14Wp0R,39.35791467290573,0.2657932355344712,11.08757674362177,212.2515154108911,219.9023871614257,18.57447693399619,2459580.5,JPL Horizons via Astroquery
K14Wr6C,39.33859773448989,0.1962240767007754,22.43603455768924,88.48975777616248,259.2537124682999,47.42818244884175,2459580.5,JPL Horizons via Astroquery
K14Wr6D,39.41211781487272,0.2487771982593109,16.60833457773611,68.26871969011887,329.3564282157081,358.3512169855874,2459580.5,JPL Horizons via Astroquery
K14Wy1X,39.59809783822803,0.1396155803338979,10.4807140391889,122.9620924242423,97.85343366281356,159.2378781231871,2459580.5,JPL Horizons via Astroquery
K14X54T,39.30962998463881,0.1987534824108149,37.78970945831986,62.02028597103537,133.3630370407547,159.8634582666882,2459580.5,JPL Horizons via Astroquery
K14Y72R,39.35159034676892,0.1440801835355807,26.7895955656984,88.72623236291886,125.8573094414342,153.9667816327963,2459580.5,JPL Horizons via Astroquery
K15Bp9A,39.44362983477361,0.2167907840052312,2.814042738711644,152.7842069136479,44.12193996919425,15.05126586187935,2459580.5,JPL Horizons via Astroquery
K15FY5R,39.31815768373566,0.1325547196871341,13.58179931020352,98.33838369413048,13.22707150907224,81.11058298056425,2459580.5,JPL Horizons via Astroquery
K15G54F,39.32449349362508,0.2759644515425579,10.70894129333372,201.0444442077625,250.0528418731866,89.61690576200408,2459580.5,JPL Horizons via Astroquery
K15G54G,39.50440766051668,0.2626684423532554,0.8903055749751808,64.88374389540127,72.14610877146549,50.82165726141376,2459580.5,JPL Horizons via Astroquery
K15G54J,39.2051324513353,0.2001694557566751,19.14262541252434,25.14675625734139,33.13768801293269,141.1923849434109,2459580.5,JPL Horizons via Astroquery
K15G54K,39.50347258919934,0.3134252485498156,30.5291743039241,204.7695225091286,57.8224109381022,338.4205623350265,2459580.5,JPL Horizons via Astroquery
K15G54L,39.50983295339374,0.2379514527910149,1.247146673683016,118.4531143623794,160.8146826258265,319.0107651759687,2459580.5,JPL Horizons via Astroquery
K15G54M,39.54084308461623,0.2342874043418601,9.13862379221541,206.2441190865873,260.476665317124,81.11477363787496,2459580.5,JPL Horizons via Astroquery
K15G54N,39.55330805986215,0.1680629401721816,1.226406976850407,178.2407104277598,119.225324137578,297.1189137642249,2459580.5,JPL Horizons via Astroquery
K15G54O,39.22262921558708,0.2732905950942605,10.20675802436918,32.25572632613564,275.0024523849042,300.0390353054508,2459580.5,JPL Horizons via Astroquery
K15G54P,39.38362414732403,0.2946073757777829,10.90910405567363,33.28198103723924,97.5305352702446,54.64870849866048,2459580.5,JPL Horizons via Astroquery
K15G54Q,39.37225076700609,0.1775727521964834,10.72276797704427,191.6796449851023,227.5978662631223,137.524250579129,2459580.5,JPL Horizons via Astroquery
K15G54R,39.27817253748483,0.2245609233112478,9.985929579709488,36.50772475705025,212.765473332378,338.562025896777,2459580.5,JPL Horizons via Astroquery
K15G54S,39.60486656714764,0.2376963418930906,3.575676449328484,138.5700086060746,42.24728282868701,21.89998839265954,2459580.5,JPL Horizons via Astroquery
K15G54T,39.23977922365219,0.1841453732548818,6.312181574167506,43.43881903969762,224.7645438978674,322.1831204657154,2459580.5,JPL Horizons via Astroquery
K15G54U,39.3945280394156,0.0991245211382483,5.581705360985323,46.74991183224245,25.86156475080974,132.3434475015159,2459580.5,JPL Horizons via Astroquery
K15G54V,39.54869778605177,0.2348985169381906,3.100948216179492,114.8425271338261,175.1144581947922,310.0473492129829,2459580.5,JPL Horizons via Astroquery
K15G54W,39.37862095150619,0.1850358428956677,3.393705599753754,104.0107474054131,147.4748286448767,337.8453801376475,2459580.5,JPL Horizons via Astroquery
K15G54X,39.35310539297374,0.1600622095292848,13.51184506280425,36.18596795493962,174.9648626821746,5.641785726614322,2459580.5,JPL Horizons via Astroquery
K15G54Y,39.30212972855807,0.1185834019867063,3.572162264014493,70.32469825033003,109.0796659671657,30.65256865585959,2459580.5,JPL Horizons via Astroquery
K15G65R,39.30009063198274,0.2892490234566227,2.012271901046737,134.8148762427874,163.7188300919964,309.3456549445834,2459580.5,JPL Horizons via Astroquery
K15KH3C,39.37669818385825,0.1340689306428921,17.07263744539796,74.5176177572472,94.73554965606849,58.65380974219647,2459580.5,JPL Horizons via Astroquery
K15KH3D,39.46598800709751,0.2503577315016805,7.039318698015304,153.9742262355794,134.0820976455567,336.640349380836,2459580.5,JPL Horizons via Astroquery
K15KH3E,39.35152822564922,0.2540873955376388,8.11688217360301,109.8940574725021,250.5629892966225,270.6935411247184,2459580.5,JPL Horizons via Astroquery
K15KH3F,39.36123192083926,0.2572003504896713,15.3353766173696,80.60666718511666,156.556286993675,8.183370708905581,2459580.5,JPL Horizons via Astroquery
K15KH3G,39.46559817376112,0.2816626181683609,7.146790330664762,171.6020438614646,99.58640449478838,350.5997238625971,2459580.5,JPL Horizons via Astroquery
K15KH3H,39.51149553269646,0.2867732067114767,9.70801461654336,193.7124515458036,9.860463930885754,27.89915147719879,2459580.5,JPL Horizons via Astroquery
K15KH3J,39.31646257212441,0.1090473634539714,11.10075845788657,101.2941917967529,47.92635119003006,80.85375002107067,2459580.5,JPL Horizons via Astroquery
K15KH3K,39.23150036351149,0.2556335114105454,10.46030302371717,101.1761347548819,94.15038123566364,33.22583042408169,2459580.5,JPL Horizons via Astroquery
K15KH3L,39.43290246773022,0.3264684177743586,10.38020307994283,106.1121455224482,77.38503773663315,36.86485652298055,2459580.5,JPL Horizons via Astroquery
K15KH3M,39.47049385939513,0.22789713630991,8.26392826159452,191.7056018329154,312.6445282861278,73.73893677116793,2459580.5,JPL Horizons via Astroquery
K15KH3N,39.55732878253144,0.193211141787197,7.98274690824995,94.07313784644688,147.4544259730399,5.056181853299086,2459580.5,JPL Horizons via Astroquery
K15KH3O,39.46479537307179,0.1941202766775748,13.04698816331962,79.40277514682262,143.8985459711108,17.26674063796816,2459580.5,JPL Horizons via Astroquery
K15KH3P,39.32206241018548,0.2228825669064293,7.331001131161353,103.5177277219649,94.35049008478508,34.60442917757894,2459580.5,JPL Horizons via Astroquery
K15KH3Q,39.34993610905631,0.2573652290354712,38.55683414424196,63.71788838793279,236.0542390965875,329.7042326213866,2459580.5,JPL Horizons via Astroquery
K15KH3R,39.30867818895519,0.1129421430734769,6.945314257271259,123.8370838734392,17.13790196129797,88.57759531927198,2459580.5,JPL Horizons via Astroquery
K15KH3S,39.34655433734873,0.1827931057701222,31.15151306368636,221.9799590898238,339.9626030200723,32.53969692378389,2459580.5,JPL Horizons via Astroquery
K15KH3T,39.59809825543811,0.2460817159301623,6.687346253127007,119.5672024753797,169.3863170473884,334.9318361114284,2459580.5,JPL Horizons via Astroquery
K15KH3U,39.41644017126314,0.2127048646945454,14.02923112767367,80.88466895648801,189.4261909059825,346.1788099961976,2459580.5,JPL Horizons via Astroquery
K15KH3V,39.53551113814553,0.1744172606195297,6.735711422167438,170.1801216154969,38.21799645615397,28.93321510339469,2459580.5,JPL Horizons via Astroquery
K15KH3W,39.42371709863365,0.1985988160827211,19.54259385266866,73.64866261361693,111.4796788447074,44.05075287885182,2459580.5,JPL Horizons via Astroquery
K15KH8G,39.36523993972362,0.2770191991411312,27.49030286494404,69.45559445846285,112.3578284042446,41.13077235511471,2459580.5,JPL Horizons via Astroquery
K15KJ9M,39.47747594090951,0.1851898283209303,6.574697261444518,103.8380769071004,43.60694512841564,75.76197404827471,2459580.5,JPL Horizons via Astroquery
K15RR7R,39.3810756172053,0.2412161650212189,8.001510182562262,8.335224772365967,205.9730049247437,144.9573353881665,2459580.5,JPL Horizons via Astroquery
K15RR7S,39.41506254482604,0.184913098446039,3.921095340833976,203.743634082186,80.99905154905443,72.10247423534237,2459580.5,JPL Horizons via Astroquery
K15RR7T,39.56686553591712,0.1753087647759946,5.456944648053328,192.9958712788541,66.21176544023615,99.58093160033825,2459580.5,JPL Horizons via Astroquery
K15RR7U,39.33087426379179,0.2492712589367882,16.27059323147478,193.8134246891869,188.8046623437943,0.3910099459680246,2459580.5,JPL Horizons via Astroquery
K15RR7V,39.31956983929847,0.1648283448296627,5.771743367063453,342.5152387560639,264.9364993896344,116.8963038421547,2459580.5,JPL Horizons via Astroquery
K15Ta1C,39.29386221438396,0.1114312424734509,5.718260228691094,130.9348848580441,103.4511804026961,145.5030718745448,2459580.5,JPL Horizons via Astroquery
K15Ta1P,39.39539789511552,0.1320019647182731,9.64947241815669,150.159101292155,99.336731155683,123.5377515467215,2459580.5,JPL Horizons via Astroquery
K15Te8Q,39.39538305237951,0.2677445288056574,14.24295068577023,2.856508087083874,358.8035548980687,27.65448719523254,2459580.5,JPL Horizons via Astroquery
K15VG4J,39.35957731767798,0.2042636792123529,6.357790281521068,57.29771805655884,207.8630521586759,136.8567526894127,2459580.5,JPL Horizons via Astroquery
K15VG4K,39.21547985437156,0.2468276047636619,1.966761344112866,186.0163946911829,255.6608559726667,349.1663583987741,2459580.5,JPL Horizons via Astroquery
K15VG4L,39.32088344930581,0.2376886182293282,11.59916464812504,220.4347812655926,169.0861506067816,20.53865114047332,2459580.5,JPL Horizons via Astroquery
K15VG4M,39.23628808904467,0.2524024794969095,18.28646832681671,54.15249119785911,332.5112622347035,21.46980122803797,2459580.5,JPL Horizons via Astroquery
K15VG4N,39.44744054908821,0.2415293312337832,9.42989616032769,62.02880775455764,90.24187796008547,292.6219550817895,2459580.5,JPL Horizons via Astroquery
K15VG4O,39.53349642133917,0.3014056872098904,14.16180824493344,58.1559950822131,356.3031651859196,5.560046630462311,2459580.5,JPL Horizons via Astroquery
K15VG4P,39.21924505946848,0.2526917452090223,5.296000941926216,223.6285318553421,126.7756376582671,48.09457491061757,2459580.5,JPL Horizons via Astroquery
K15VG4R,39.26735252909373,0.2061654473399963,1.654744586497598,100.1544471533567,317.4689337735855,6.044258917639411,2459580.5,JPL Horizons via Astroquery
K15VG4S,39.35661434776881,0.1539917126588723,20.72142077690291,228.7500488662823,237.3592722865426,329.3180219636661,2459580.5,JPL Horizons via Astroquery
K15VG4U,39.51860659114777,0.1391649565133665,37.50025338129651,231.8057271902131,86.00697776081795,87.32475014668924,2459580.5,JPL Horizons via Astroquery
K15VG4V,39.5089608324943,0.0894227255296629,1.764842796104663,48.70555863476581,30.2413407413507,346.7873324225795,2459580.5,JPL Horizons via Astroquery
K15VG4W,39.43214456664467,0.1592789027903376,1.381426151780279,197.5704224563942,167.1280080065613,43.50525284219938,2459580.5,JPL Horizons via Astroquery
K15VG4X,39.26600079269506,0.3298245100460757,16.87244465337149,230.1816124819527,183.1554523626574,8.21847092673181,2459580.5,JPL Horizons via Astroquery
K15VG4Y,39.36189554099448,0.1846193794742023,1.284958874369666,166.3235022586299,233.875057112509,16.69655986472405,2459580.5,JPL Horizons via Astroquery
K15VG4Z,39.43595620105496,0.2190108962311249,1.753721703520185,208.5552897093928,281.8502724414994,314.5621644235105,2459580.5,JPL Horizons via Astroquery
K15VG5A,39.61318635819973,0.2817829362379983,14.1668889373077,225.0161525471368,118.1927731525791,49.85715532697301,2459580.5,JPL Horizons via Astroquery
K15VG5B,39.62839832075163,0.204012295311631,2.647201911256561,119.1874368811569,250.5174009371036,36.366482345755,2459580.5,JPL Horizons via Astroquery
K15VG5C,39.34950525369614,0.0994622108115858,13.35635230096474,232.2656872710965,154.2397530490678,28.84478535516074,2459580.5,JPL Horizons via Astroquery
K15VG5D,39.52148780311964,0.2233578222382146,12.00908789943703,50.60227494714702,103.7780132372719,291.0470757964031,2459580.5,JPL Horizons via Astroquery
K15VG5E,39.57115072672916,0.2132438681902952,0.6269489887304814,61.75573440703815,300.5770632478122,41.38845609545717,2459580.5,JPL Horizons via Astroquery
K15VG5F,39.3305796458685,0.3455482823650442,23.48016982868845,228.233629916617,285.5680010473166,305.9546106953912,2459580.5,JPL Horizons via Astroquery
K15VG5G,39.28927423623723,0.2169161094259477,10.24013613945557,218.8465697945942,211.7581423808103,356.0884422078245,2459580.5,JPL Horizons via Astroquery
K15VG5H,39.45760791138558,0.1540797561183922,13.6735564286113,56.14840584852954,6.787085569977022,359.6221735442812,2459580.5,JPL Horizons via Astroquery
K15VG5J,39.21023917545541,0.108780068456864,6.074571309202979,72.13301406724692,315.0922781180739,27.70670885113945,2459580.5,JPL Horizons via Astroquery
K15VG5K,39.5503429431257,0.2532609536425749,3.124099747212449,174.8071197624174,219.4023461575217,18.07905607777665,2459580.5,JPL Horizons via Astroquery
K15VG5L,39.46022010077819,0.1587603499733798,22.6790521698625,223.697313645752,196.992763343718,1.790738942172363,2459580.5,JPL Horizons via Astroquery
K15VG5M,39.45543662873744,0.2067856224202956,7.213257289549808,76.31323211898165,11.7826181475183,343.8596183641118,2459580.5,JPL Horizons via Astroquery
K15VG5N,39.22253489879402,0.2286080964898163,3.949697300969186,97.88387439261608,315.8493618489286,6.924768473105626,2459580.5,JPL Horizons via Astroquery
K15VG5O,39.47373847486951,0.2103010252352393,10.01670253718878,58.43880405800983,50.36893040954304,328.5979749627239,2459580.5,JPL Horizons via Astroquery
K15VG5P,39.39571479269119,0.3352695450701788,15.12125880519751,225.3675000135108,268.3245819180398,321.9118656865962,2459580.5,JPL Horizons via Astroquery
K15VG5Q,39.25122558109018,0.2793581101970036,19.10380146198353,224.4221683401255,289.2079654656075,297.5992801767369,2459580.5,JPL Horizons via Astroquery
K15VG5R,39.49898629851248,0.0463346144123606,12.72813829451363,61.04662207967885,305.4471815607733,48.3870036723902,2459580.5,JPL Horizons via Astroquery
K15VG5S,39.46809784392367,0.1846313755660506,3.071922519315957,120.3435966935208,187.0076260209916,89.75577117562973,2459580.5,JPL Horizons via Astroquery
K15VG5T,39.32768472196411,0.2779740189371572,13.5592799275565,214.63841470143,165.3032063967825,25.4246510433794,2459580.5,JPL Horizons via Astroquery
K15VG5U,39.22740103000949,0.1595543694414501,5.136141249562798,80.43909329809844,8.839569981290657,339.8713224868189,2459580.5,JPL Horizons via Astroquery
K15VI4Z,39.24486814201678,0.2730369003863446,13.97476463085997,353.3336380686507,55.09815019399092,3.142388812170093,2459580.5,JPL Horizons via Astroquery
K15VK2O,39.26605464902618,0.2460441052250442,3.314884044429249,123.1990115145913,167.6739804883347,103.0932871210102,2459580.5,JPL Horizons via Astroquery
K16S55Y,39.35153490163364,0.1820571301915444,17.27342496729817,116.8622249205592,334.9337435439256,319.1154866628657,2459580.5,JPL Horizons via Astroquery
K16S57F,39.2647727677938,0.2110653846028277,16.90685151740993,93.49107953315526,203.9015035801899,76.02681132417916,2459580.5,JPL Horizons via Astroquery
K16T94S,39.33075819829808,0.181683086874475,36.67768847750137,157.1008324451323,184.8883928192847,46.98054737045979,2459580.5,JPL Horizons via Astroquery
K17O69F,39.43621119995402,0.2118253678183505,13.65862450640164,218.684581569543,216.2655797849482,254.1189325487823,2459580.5,JPL Horizons via Astroquery
K17Y03K,39.48826201772557,0.2814336115212365,2.204839021660438,31.0650852815862,47.7811197451253,26.85239746541723,2459580.5,JPL Horizons via Astroquery
K20Q83H,39.23806502384867,0.2507585534523014,22.51481129790914,321.246369506817,68.18127122656142,311.2166291283795,2459580.5,JPL Horizons via Astroquery

